A Uniformly Selected Sample of Low-mass Black Holes in Seyfert 1 Galaxies. III. Radio sources from the SKA pathfinders and beyond

Occupying the intermediate-mass regime of the accretion--jet parameter space, radio continuum emission from active galactic nuclei with black hole mass M_BH <~ 10^6 Msun (low-mass AGNs) is a valuable probe to the physics of relativistic jets. Yet the number of low-mass AGNs with radio detection is rather limited so far (~ 40 in total). In this work we make two efforts to search for radio counterparts for the largest sample of optically selected low-mass AGNs. First, we collect counterparts from the recent data releases of SKA pathfinders such as LOFAR Two-metre Sky Survey (LoTSS). Additionally, we deeply mine in Faint Images of the Radio Sky at Twenty-Centimeters (FIRST), fitting the FIRST images of the optical AGNs with an elaborate procedure optimized to detect faint radio sources. We have obtained 151 radio sources (mainly from the SKA pathfinders), including 102 new reliable sources (S/N >= 5) and 23 new candidates (3.5 <= S/N < 5). The majority of these new sources (119 of 125) have flux densities lower than the threshold of the official FIRST catalog. The new sources have rest-frame 20 cm power (P_20cm) from 1.98 x 10^20 to 1.29 x 10^23 W/Hz. For low-z Seyfert galaxies P_20cm correlates with M_BH intrinsically and positively, yet only marginally with Eddington ratio L/L_EDD. In terms of the logN--logS relation for the expanding Universe, the limiting flux density for the completeness of our LoTSS sources turns out to be 0.45 mJy at 1.4 GHz; i.e., complete to such a flux-density level that is four times deeper than the official FIRST catalog.

==> full_table2_SKAP_subsample.txt <==
  S1 J073106.87+392644.7       LoTSS-DR2   120-168 1 112.77844 0.20 39.44568 0.23  1.262 0.083  2.067 0.203 160.15  23.17  8.15 0.56  7.24 0.45         F2
  S2 J073631.83+383058.4       LoTSS-DR2   120-168 1 114.13288 0.52 38.51614 0.60  0.534 0.075  1.299 0.247 176.97  63.47  9.82 1.42  8.92 1.22 
  S3 J073956.02+402816.3       LoTSS-DR2   120-168 1 114.98441 0.12 40.47119 0.13  2.451 0.103  3.446 0.225 165.31  26.29  7.36 0.32  6.87 0.28 
  S4 J074251.09+333403.8       LoTSS-DR2   120-168 1 115.71303 0.08 33.56774 0.09  3.797 0.115  4.530 0.225 142.56  28.88  6.70 0.21  6.41 0.19    F3;FCat
  S5 J074948.33+264734.2       LoTSS-DR2   120-168 1 117.45137 0.03 26.79282 0.02 11.205 0.105 12.719 0.198  89.09   6.60  6.59 0.06  6.21 0.06    F5;FCat
  S5 J074948.33+264734.2        VLASS1QL 2000-4000 1 117.45149 0.11 26.79288 0.04  2.269 0.126  2.374 0.233  83.09   5.75  3.69 0.26  2.28 0.10    F5;FCat
  S6 J080303.63+515729.1       LoTSS-DR2   120-168 1 120.76399 1.42 51.95851 0.96  0.519 0.128  1.703 0.533  69.24  35.21 12.98 3.47  9.11 2.06 
  S7 J080352.99+263123.4       LoTSS-DR2   120-168 1 120.97094 0.29 26.52296 0.35  2.178 0.125  9.763 0.673  32.49   9.68 14.87 0.90 10.85 0.59 
  S8 J080537.37+362522.1       LoTSS-DR2   120-168 1 121.40604 0.57 36.42306 1.18  0.497 0.083  1.853 0.383   4.22  18.07 15.00 2.79  8.94 1.33 
  S9 J080807.13+563832.4       LoTSS-DR2   120-168 2 122.02968 0.25 56.64235 0.25  0.704 0.065  0.811 0.123  44.85  56.56  6.66 0.63  6.22 0.55 
 S10 J080833.38+540521.2       LoTSS-DR2   120-168 2 122.13874 0.62 54.08937 0.37  0.396 0.065  0.511 0.136  89.00  29.85  7.82 1.45  5.94 0.87 
 S11 J081547.55+324213.7       LoTSS-DR2   120-168 1 123.94802 1.64 32.70406 0.70  0.360 0.088  1.069 0.340  92.84  24.90 13.71 3.86  7.80 1.64 
 S12 J082326.69+513605.2       LoTSS-DR2   120-168 1 125.86136 0.11 51.60140 0.11  2.322 0.072  4.334 0.195  65.30  22.30  8.44 0.27  7.96 0.24 
 S13 J082433.33+380013.2       LoTSS-DR2   120-168 1 126.13898 0.10 38.00404 0.14  3.208 0.088  8.610 0.312  14.58   5.40 11.19 0.33  8.64 0.22    F7;FCat
 S14 J082912.68+500652.4       LoTSS-DR2   120-168 1 127.30286 0.23 50.11455 0.22  0.887 0.068  1.122 0.138  59.30  60.72  6.93 0.54  6.57 0.49 
 S15 J083803.67+540642.2       LoTSS-DR2   120-168 1 129.51519 0.20 54.11197 0.09  1.745 0.070  2.875 0.203 161.38   3.68  8.97 0.49  4.91 0.16       F8;M
 S16 J084719.80+380043.6       LoTSS-DR2   120-168 1 131.83211 0.19 38.01236 0.21  1.639 0.099  2.784 0.248 146.24  24.54  8.24 0.52  7.42 0.43 
 S17 J085259.11+412203.1       LoTSS-DR2   120-168 1 133.24591 0.93 41.36750 0.62  0.408 0.080  0.940 0.254  91.74  37.84 10.32 2.19  8.02 1.46 
 S18 J085655.29+442653.4       LoTSS-DR2   120-168 1 134.23032 0.39 44.44796 0.30  0.533 0.061  0.690 0.127  65.16  23.90  7.61 0.96  6.12 0.64 
 S19 J085906.36+542150.2       LoTSS-DR2   120-168 1 134.77672 0.83 54.36393 0.45  0.392 0.069  0.619 0.168 109.27  20.84  9.53 2.02  5.97 0.88 
 S20 J090426.65+630124.4       LoTSS-DR2   120-168 2 136.11151 0.95 63.02386 1.31  0.238 0.063  0.616 0.218 157.92  44.79 11.18 3.22  8.33 2.03 
 S21 J091228.66+254707.2        VLASS1QL 2000-4000 2 138.11921 0.35 25.78548 0.33  0.714 0.135  1.750 0.451 132.65  22.00  4.72 1.03  2.94 0.48   F12;FCat
 S22 J092355.85+282637.5       LoTSS-DR2   120-168 2 140.98277 0.23 28.44336 0.22  1.954 0.111  4.630 0.499 137.57  11.49  8.50 0.63  6.47 0.39 F15;FCat;M
 S23 J092537.83+640921.7       LoTSS-DR2   120-168 2 141.40754 0.05 64.15613 0.04  4.172 0.065  4.874 0.126  85.87   4.80  6.78 0.11  6.20 0.09 
 S24 J095220.10+322826.8       LoTSS-DR2   120-168 2 148.08376 0.33 32.47428 0.26  0.782 0.073  1.129 0.163  62.73  18.17  8.09 0.83  6.43 0.54 
 S25 J095306.81+365028.1       LoTSS-DR2   120-168 1 148.27829 0.34 36.84184 0.31  0.657 0.066  2.046 0.255  29.47  44.78  7.39 0.82  6.67 0.68          M
 S26 J095330.53+562653.5       LoTSS-DR2   120-168 1 148.37712 0.48 56.44819 0.40  0.407 0.071  0.392 0.120  69.01  56.31  6.31 1.18  5.49 0.89 
 S27 J095438.79+403204.3       LoTSS-DR2   120-168 1 148.66154 0.55 40.53448 0.27  0.486 0.073  0.497 0.131  96.87  20.33  7.28 1.31  5.06 0.63 
 S28 J100711.45+581714.4       LoTSS-DR2   120-168 1 151.79795 0.78 58.28721 0.28  0.370 0.056  0.455 0.117  78.94  13.25  9.24 1.87  4.79 0.53 
 S29 J101748.42+405116.4       LoTSS-DR2   120-168 1 154.45175 0.09 40.85451 0.08  2.142 0.069  2.248 0.123  82.15  16.40  6.41 0.21  5.90 0.18 
 S30 J102703.90+485023.9       LoTSS-DR2   120-168 1 156.76610 0.12 48.84038 0.12  2.052 0.074  3.262 0.177  50.21  53.58  7.68 0.28  7.46 0.27        F20
 S31 J103234.85+650227.9       LoTSS-DR2   120-168 1 158.14423 0.83 65.04054 1.13  0.628 0.027 45.515 2.021  21.40   7.95 62.47 2.75 41.80 1.82 
 S32 J103759.26+615311.0       LoTSS-DR2   120-168 1 159.49674 0.85 61.88645 1.04  0.565 0.073  4.651 0.666   9.24  37.03 18.74 2.45 15.83 2.00 
 S33 J104842.45+413302.3       LoTSS-DR2   120-168 1 162.17733 0.67 41.55045 0.65  0.443 0.054  1.934 0.286 131.40  34.32 13.58 1.71 11.58 1.38 
 S34 J105600.23+370646.1       LoTSS-DR2   120-168 2 164.00092 0.20 37.11288 0.19  1.663 0.080  4.260 0.274 118.76  28.28  9.96 0.49  9.27 0.44 
 S35 J105755.67+482502.0       LoTSS-DR1   120-168 1 164.48210 0.40 48.41700 0.50  0.500 0.100  0.800 0.200  18.20  31.70  8.00 1.10  6.70 0.80 
 S35 J105755.67+482502.0       LoTSS-DR2   120-168 1 164.48224 0.30 48.41710 0.36  0.614 0.065  0.925 0.149  15.33  40.45  7.80 0.86  6.96 0.70 
 S36 J110243.20+385152.6       LoTSS-DR2   120-168 2 165.68013 0.32 38.86468 0.29  0.979 0.089  1.656 0.222  57.95  25.96  8.46 0.82  7.20 0.62 
 S37 J110258.74+463811.5       LoTSS-DR2   120-168 1 165.74452 0.05 46.63657 0.05  3.730 0.055  6.460 0.267  28.26  20.13  7.43 0.12  7.18 0.12      F25;M
 S37 J110258.74+463811.5       LoTSS-DR1   120-168 1 165.74470 0.10 46.63660 0.10  3.400 0.700  4.600 0.900 172.80  13.90  7.30 0.20  6.80 0.10        F25
 S38 J110431.67+634524.3       LoTSS-DR2   120-168 2 166.13127 1.23 63.75676 0.86  0.249 0.067  0.523 0.197 109.68  39.66 10.18 3.03  7.41 1.80 
 S39 J111330.25+484241.4       LoTSS-DR1   120-168 1 168.37470 1.30 48.71140 0.90  0.200 0.100  0.500 0.100  88.10  59.00  9.70 3.00  7.70 2.00 
 S39 J111330.25+484241.4       LoTSS-DR2   120-168 1 168.37471 0.81 48.71139 1.08  0.313 0.056  1.249 0.275  23.48  29.55 14.00 2.67 10.26 1.73 
 S40 J111350.05+550338.6       LoTSS-DR2   120-168 1 168.45811 0.66 55.06075 0.79  0.357 0.048  1.490 0.246  28.01  26.63 13.85 1.97 10.85 1.40 
 S41 J111443.65+525834.3       LoTSS-DR1   120-168 1 168.68160 0.50 52.97580 0.70  0.500 0.100  0.700 0.200 154.40  29.60  8.30 1.60  6.30 1.00 
 S41 J111443.65+525834.3       LoTSS-DR2   120-168 1 168.68178 0.49 52.97590 0.54  0.556 0.070  1.401 0.238 147.48  39.81 10.23 1.35  8.87 1.08 
 S42 J111505.27+291509.7       LoTSS-DR2   120-168 2 168.77210 0.10 29.25271 0.11  2.481 0.092  2.861 0.175  30.87  21.66  6.68 0.26  6.21 0.22 
 S43 J111527.50+315403.2       LoTSS-DR2   120-168 2 168.86511 0.92 31.90102 1.14  0.424 0.069  1.818 0.362 144.22  16.70 17.29 3.22  8.94 1.28 
 S44 J111644.65+402635.6       LoTSS-DR2   120-168 1 169.18614 0.46 40.44335 0.33  0.684 0.083  1.093 0.199  80.53  27.67  8.41 1.10  6.84 0.76 
 S45 J112112.17+293544.0       LoTSS-DR2   120-168 2 170.30085 0.69 29.59545 0.30  0.543 0.079  0.764 0.178  97.79  14.79  9.10 1.63  5.57 0.66 
 S46 J112202.23+534253.6       LoTSS-DR2   120-168 1 170.51115 0.35 53.71476 0.24  0.732 0.059  1.421 0.164  83.48  16.83  9.43 0.83  7.40 0.55 
 S46 J112202.23+534253.6       LoTSS-DR1   120-168 1 170.51120 0.70 53.71460 0.30  0.600 0.100  1.100 0.300  75.60  13.30 10.80 1.60  6.10 0.60 
 S47 J112242.74+414355.5        VLASS1QL 2000-4000 1 170.67858 0.41 41.73227 0.32  0.731 0.125  1.719 0.407  53.68  15.41  5.58 1.16  2.91 0.41   F27;FCat
 S47 J112242.74+414355.5       LoTSS-DR2   120-168 1 170.67860 0.04 41.73235 0.05  5.268 0.065  9.133 0.366  89.63   3.96  8.03 0.12  6.90 0.09 F27;FCat;M
 S48 J112255.74+523825.3        VLASS1QL 2000-4000 1 170.73218 0.10 52.64032 0.07  1.614 0.118  1.653 0.212  60.03  10.44  3.00 0.26  2.15 0.13   F28;FCat
 S48 J112255.74+523825.3       LoTSS-DR2   120-168 1 170.73230 0.09 52.64035 0.09  2.056 0.062  3.003 0.139 122.50  38.55  7.36 0.22  7.14 0.21   F28;FCat
 S48 J112255.74+523825.3       LoTSS-DR1   120-168 1 170.73240 0.20 52.64030 0.10  1.700 0.300  2.200 0.400 117.90  13.20  7.20 0.30  6.40 0.20   F28;FCat
 S49 J112628.73+472453.8       LoTSS-DR2   120-168 1 171.61960 0.23 47.41498 0.19  0.759 0.054  0.987 0.112  82.62  30.26  7.19 0.53  6.52 0.44 
 S49 J112628.73+472453.8       LoTSS-DR1   120-168 1 171.61980 0.40 47.41500 0.20  0.700 0.100  0.800 0.200  82.10  10.40  8.00 0.90  5.40 0.40 
 S50 J112637.74+513423.0       LoTSS-DR2   120-168 1 171.65764 0.49 51.57293 0.48  0.493 0.068  0.923 0.183  47.53  60.36  8.61 1.23  7.82 1.04        F29
 S50 J112637.74+513423.0       LoTSS-DR1   120-168 1 171.65770 0.60 51.57310 0.90  0.400 0.100  0.700 0.200  25.60  19.50 10.40 2.20  6.50 1.00        F29
 S51 J112718.75+585025.1       LoTSS-DR2   120-168 1 171.82851 0.56 58.84014 0.54  0.578 0.070  1.680 0.266 132.22  21.39 11.80 1.54  8.87 1.00 
 S51 J112718.75+585025.1 Apertif/shallow 1280-1430 1 171.82903 0.66 58.83979 1.03  0.334 0.057  0.331 0.095 155.86  10.98 19.77 3.91 11.75 1.44 
 S52 J114212.76+451037.6       LoTSS-DR2   120-168 1 175.55357 0.43 45.17723 0.39  0.381 0.054  0.383 0.096  49.45  18.76  7.24 1.23  5.00 0.59 
 S53 J114343.76+550019.3       LoTSS-DR2   120-168 1 175.93257 1.49 55.00528 0.85  0.250 0.051  1.094 0.267  70.75  21.08 16.29 3.63  9.66 1.77 
 S53 J114343.76+550019.3       LoTSS-DR1   120-168 1 175.93260 0.80 55.00540 0.70  0.400 0.100  0.800 0.200  54.40  18.30 11.40 2.20  7.30 1.10 
 S54 J114449.45+442300.5       LoTSS-DR2   120-168 1 176.20576 0.43 44.38356 0.52  0.620 0.073  1.536 0.245   3.59  47.45  9.99 1.22  8.93 1.02        F31
 S55 J115049.83+340506.1       LoTSS-DR2   120-168 2 177.70811 0.61 34.08510 0.54  0.437 0.079  0.668 0.185  69.33  82.54  7.78 1.47  7.07 1.24 
 S56 J115138.10+561331.9       LoTSS-DR1   120-168 1 177.90830 0.40 56.22550 0.30  0.600 0.100  0.600 0.200  94.60  51.80  6.10 0.90  5.50 0.70 
 S56 J115138.10+561331.9       LoTSS-DR2   120-168 1 177.90837 0.35 56.22556 0.27  0.645 0.065  0.919 0.145  83.84  32.48  7.64 0.82  6.71 0.64 
 S57 J115341.78+461242.3       LoTSS-DR2   120-168 1 178.42398 0.15 46.21178 0.19  1.548 0.066  3.769 0.217 175.55  11.80 10.13 0.45  8.65 0.35        F32
 S58 J115635.01+365033.0       LoTSS-DR2   120-168 2 179.14631 0.73 36.84235 0.35  0.447 0.071  0.707 0.171  93.09  20.45  9.27 1.73  6.14 0.83 
 S59 J121511.09+450945.1       LoTSS-DR2   120-168 1 183.79669 0.17 45.16236 0.13  1.646 0.069  2.933 0.180 105.52  10.52  8.81 0.40  7.29 0.29 
 S60 J121629.13+601823.5       LoTSS-DR2   120-168 1 184.12134 0.10 60.30659 0.09  1.965 0.064  2.450 0.128  84.02  19.74  6.97 0.23  6.44 0.20   F36;FCat
 S61 J121803.05+501728.3       LoTSS-DR1   120-168 1 184.51270 0.60 50.29130 0.50  0.400 0.100  0.400 0.100 125.80  24.80  7.90 1.60  5.50 0.80 
 S61 J121803.05+501728.3       LoTSS-DR2   120-168 1 184.51276 0.41 50.29129 0.47  0.453 0.062  0.706 0.146  18.47  61.82  7.86 1.11  7.14 0.94 
 S62 J122342.81+581446.1       LoTSS-DR2   120-168 1 185.92971 0.77 58.24690 0.62  0.784 0.065  2.240 0.223  39.68   8.63 12.79 2.28  5.05 0.45         M?
 S63 J122412.51+160012.1        VLASS1QL 2000-4000 2 186.05233 0.15 16.00343 0.23  2.693 0.184 11.749 1.202 119.96   9.89  5.03 0.60  2.74 0.23 F37;FCat;M
 S64 J122708.86+312343.7       LoTSS-DR2   120-168 2 186.78720 0.89 31.39605 0.41  0.503 0.078  1.195 0.252  91.93  18.14 11.74 2.09  7.28 0.97 
 S65 J122711.68+630646.9       LoTSS-DR2   120-168 1 186.79856 0.58 63.11295 0.31  0.393 0.059  0.493 0.120  87.64  22.94  7.90 1.36  5.72 0.74 
 S66 J123349.92+634957.2       LoTSS-DR2   120-168 1 188.45781 0.49 63.83255 0.31  0.402 0.052  0.552 0.113  88.97  25.41  7.97 1.15  6.20 0.72 
 S67 J123832.65+341126.7       LoTSS-DR2   120-168 2 189.63634 0.98 34.19053 0.40  0.417 0.070  0.856 0.206  82.08  17.03 11.42 2.32  6.47 0.90 
 S68 J124221.62+575304.0       LoTSS-DR2   120-168 1 190.59023 0.44 57.88437 0.48  0.433 0.064  0.639 0.146  10.46 132.31  7.47 1.13  7.12 1.04 
 S69 J125359.21+655907.4       LoTSS-DR2   120-168 1 193.49662 0.13 65.98546 0.11  1.212 0.053  1.406 0.103  91.24  17.31  6.84 0.32  6.11 0.26 
 S69 J125359.21+655907.4        VLASS1QL 2000-4000 1 193.49688 0.18 65.98540 0.10  1.126 0.122  1.167 0.221  99.74  15.52  3.30 0.42  2.36 0.22 
 S70 J125741.29+354711.3       LoTSS-DR2   120-168 2 194.42223 0.28 35.78634 0.19  0.966 0.073  1.394 0.163  91.11  14.67  8.08 0.67  6.43 0.44 
 S71 J130456.96+395529.7       LoTSS-DR2   120-168 2 196.23802 3.10 39.92522 2.74  0.242 0.058  5.069 1.270 127.29  35.43 33.59 8.19 22.46 5.28 
 S72 J130803.89+505226.8       LoTSS-DR2   120-168 1 197.01601 0.19 50.87409 0.15  1.078 0.056  1.693 0.133  72.20  15.89  8.12 0.45  6.97 0.34 
 S72 J130803.89+505226.8       LoTSS-DR1   120-168 1 197.01610 0.20 50.87400 0.20  1.200 0.300  1.500 0.300  21.70  25.60  6.80 0.40  6.30 0.30 
 S73 J131303.46+633235.3       LoTSS-DR2   120-168 1 198.26386 0.43 63.54316 0.57  0.427 0.051  1.032 0.169  27.62  20.91 10.85 1.43  8.01 0.88 
 S74 J131347.14+513530.8       LoTSS-DR2   120-168 2 198.44607 0.48 51.59183 0.34  0.409 0.063  0.413 0.111 111.79  29.70  6.78 1.18  5.35 0.73 
 S75 J131715.12+484630.3       LoTSS-DR2   120-168 1 199.31309 0.90 48.77523 0.70  0.260 0.049  0.455 0.129 125.13  16.84 10.76 2.54  5.87 0.89 
 S76 J131804.32+411734.7       LoTSS-DR2   120-168 1 199.51821 0.24 41.29306 0.29  1.209 0.061  5.225 0.317 157.37  12.77 13.73 0.71 11.33 0.55 
 S77 J131957.07+523533.8       LoTSS-DR2   120-168 2 199.98777 0.04 52.59260 0.05  4.279 0.068  5.327 0.137 170.49  21.46  6.81 0.11  6.59 0.10   F42;FCat
 S77 J131957.07+523533.8       LoTSS-DR1   120-168 2 199.98780 0.10 52.59270 0.10  3.900 0.800  4.100 0.800  64.40  30.30  6.20 0.10  6.10 0.10   F42;FCat
 S77 J131957.07+523533.8        VLASS1QL 2000-4000 2 199.98782 0.06 52.59265 0.07  1.689 0.109  1.736 0.193  39.52  24.68  2.49 0.17  2.23 0.14   F42;FCat
 S78 J132041.00+283820.7       LoTSS-DR2   120-168 2 200.17087 0.10 28.63905 0.10  2.869 0.086  4.545 0.204  39.42 179.46  7.56 0.23  7.54 0.23        F43
 S78 J132041.00+283820.7 Apertif/shallow 1280-1430 2 200.17101 0.14 28.63878 0.47  1.069 0.071  1.206 0.117 178.92   1.38 30.43 2.00 11.97 0.34        F43
 S79 J132224.41+422643.3       LoTSS-DR2   120-168 1 200.60174 0.19 42.44541 0.18  0.874 0.061  0.908 0.108 123.66  34.28  6.38 0.46  5.87 0.39 
 S80 J132428.24+044629.6        VLASS1QL 2000-4000 1 201.11774 0.12  4.77496 0.10  1.496 0.159  1.762 0.309  91.73  52.22  2.56 0.28  2.35 0.24   F44;FCat
 S81 J132711.10+653618.2       LoTSS-DR2   120-168 1 201.79605 0.22 65.60498 0.22  0.705 0.056  0.870 0.111  35.23   2.55  6.72 0.53  6.62 0.52 
 S82 J132834.37-030744.8        VLASS1QL 2000-4000 1 202.14319 0.04 -3.12902 0.05  4.795 0.169  5.228 0.312 162.66   9.72  3.21 0.12  2.73 0.09   F45;FCat
 S83 J133750.51+383643.6       LoTSS-DR2   120-168 2 204.46052 0.29 38.61201 0.26  1.000 0.076  2.039 0.218  95.45  50.24  8.84 0.69  8.30 0.62 
 S84 J133928.50+403229.9       LoTSS-DR2   120-168 1 204.86854 0.23 40.54155 0.25  0.759 0.061  1.036 0.132  25.98  37.32  7.34 0.62  6.69 0.52 
 S85 J133938.23+585843.2 Apertif/shallow 1280-1430 2 204.90938 0.57 58.97854 1.11  0.335 0.054  0.331 0.098 177.11  11.29 19.55 4.25 12.21 1.49 
 S85 J133938.23+585843.2       LoTSS-DR2   120-168 2 204.90941 0.95 58.97879 0.34  0.300 0.052  0.455 0.124  78.39  12.89 10.16 2.27  5.37 0.72 
 S86 J134249.27+482723.7       LoTSS-DR1   120-168 1 205.70500 0.40 48.45670 0.30  0.600 0.100  0.900 0.200 111.90  46.40  7.60 0.80  6.90 0.70 
 S86 J134249.27+482723.7       LoTSS-DR2   120-168 1 205.70519 0.26 48.45671 0.28  0.622 0.053  0.968 0.124 166.60  63.94  7.70 0.67  7.28 0.61 
 S87 J134632.13+642325.2        VLASS1QL 2000-4000 1 206.63364 0.17 64.39029 0.06  1.634 0.119  2.068 0.253  95.39   7.19  4.29 0.41  2.32 0.13 
 S87 J134632.13+642325.2       LoTSS-DR2   120-168 1 206.63394 0.05 64.39026 0.05  4.587 0.075  5.515 0.147  98.98  49.51  6.62 0.11  6.53 0.11 
 S88 J134738.24+474301.9       LoTSS-DR1   120-168 1 206.90920 0.20 47.71730 0.10  1.800 0.400  3.100 0.600 115.70  11.50  8.50 0.30  7.50 0.20        F47
 S88 J134738.24+474301.9       LoTSS-DR2   120-168 1 206.90925 0.12 47.71730 0.11  1.807 0.054  4.151 0.170 123.75   7.32 10.03 0.32  8.24 0.23        F47
 S89 J135357.53+332745.1       LoTSS-DR2   120-168 2 208.48947 0.73 33.46274 0.71  0.496 0.074  1.471 0.286 134.43  19.92 12.69 2.11  8.42 1.14 
 S90 J141325.86+434101.3       LoTSS-DR2   120-168 1 213.35773 0.26 43.68378 0.20  0.976 0.076  1.305 0.160  84.99  22.94  7.48 0.62  6.43 0.47 
 S91 J142145.62+621713.9       LoTSS-DR2   120-168 1 215.44028 0.24 62.28713 0.19  0.897 0.062  1.355 0.143  76.50  21.74  7.95 0.58  6.83 0.44 
 S92 J143047.53+565729.2 Apertif/shallow 1280-1430 1 217.69776 0.48 56.96001 0.66  0.427 0.052  0.517 0.095   5.14  13.57 18.46 2.01 14.31 1.22 
 S93 J143143.58+330133.8      LoTSS-deep   115-177 2 217.93145 0.16 33.02593 0.16  0.808 0.045  1.004 0.091 135.93  22.18  7.06 0.41  6.34 0.34 
 S93 J143143.58+330133.8       LoTSS-DR2   120-168 2 217.93148 0.36 33.02594 0.44  0.625 0.076  0.954 0.177  31.53  22.24  8.39 1.13  6.56 0.72 
 S94 J143310.55+525830.5       LoTSS-DR1   120-168 1 218.29380 0.20 52.97510 0.20  2.000 0.400  2.100 0.500 161.80  14.90  6.60 0.30  5.80 0.30        F50
 S94 J143310.55+525830.5       LoTSS-DR2   120-168 1 218.29392 0.12 52.97518 0.11  1.832 0.070  2.532 0.151 132.66  14.55  7.44 0.30  6.69 0.24        F50
 S95 J143432.90+323946.8       LoTSS-DR2   120-168 2 218.63691 0.42 32.66309 0.32  0.901 0.082  2.270 0.278  99.65  22.55 10.44 1.01  8.69 0.75 
 S95 J143432.90+323946.8      LoTSS-deep   115-177 2 218.63692 0.25 32.66321 0.35  0.795 0.060  1.876 0.192 169.87  16.93 10.25 0.82  8.29 0.58 
 S96 J143544.49+572427.8       LoTSS-DR2   120-168 1 218.93539 0.40 57.40772 0.23  0.431 0.054  0.393 0.089  98.01  21.71  6.57 0.95  4.99 0.54 
 S97 J143630.49+324539.3       LoTSS-DR2   120-168 2 219.12714 0.24 32.76088 0.22  1.325 0.087  2.353 0.226  54.34  18.97  8.63 0.60  7.41 0.46 
 S97 J143630.49+324539.3      LoTSS-deep   115-177 2 219.12724 0.12 32.76092 0.08  1.442 0.055  1.952 0.193  21.42   6.50  6.89 0.31  5.24 0.18          M
 S98 J143713.55+545818.7       LoTSS-DR1   120-168 1 219.30640 0.30 54.97190 0.30  0.700 0.200  0.700 0.200 135.20  25.50  6.70 0.70  5.60 0.50 
 S98 J143713.55+545818.7       LoTSS-DR2   120-168 1 219.30647 0.27 54.97181 0.26  0.921 0.082  1.270 0.177 125.78  93.04  7.19 0.65  6.91 0.60 
 S98 J143713.55+545818.7 Apertif/shallow 1280-1430 1 219.30673 0.45 54.97156 0.71  0.413 0.033  0.421 0.068 172.09   8.18 18.80 1.95 12.11 1.15 
 S99 J144108.70+351958.8       LoTSS-DR2   120-168 1 220.28619 0.30 35.33297 0.26  1.365 0.117  2.191 0.282  94.08  44.55  7.92 0.70  7.30 0.61        F51
 S99 J144108.70+351958.8      LoTSS-deep   115-177 1 220.28620 0.12 35.33304 0.12  1.717 0.064  3.565 0.324 129.10  33.99  7.31 0.29  6.96 0.27      F51;M
S100 J145725.26+323300.7       LoTSS-DR2   120-168 2 224.35550 1.22 32.55085 0.64  0.394 0.075  1.203 0.296  75.00  20.26 13.61 2.95  8.08 1.35 
S101 J150224.73+452353.9       LoTSS-DR2   120-168 1 225.60300 0.31 45.39816 0.37  0.953 0.074  2.492 0.259  33.03  12.64 11.32 0.96  8.32 0.59 
S102 J150648.86+341306.8       LoTSS-DR2   120-168 1 226.70343 0.39 34.21848 0.39  0.888 0.075  3.004 0.319 135.02 129.07 11.19 0.95 10.89 0.91 
S103 J150752.53+515111.1 Apertif/shallow 1280-1430 1 226.96831 0.30 51.85272 0.54  0.616 0.120  0.549 0.123  13.72   4.54 18.76 1.66 10.39 0.68 
S103 J150752.53+515111.1       LoTSS-DR1   120-168 1 226.96870 0.40 51.85320 0.50  1.000 0.200  1.400 0.300 176.80  53.90  7.50 1.10  6.70 0.90 
S103 J150752.53+515111.1       LoTSS-DR2   120-168 1 226.96883 0.28 51.85309 0.21  0.925 0.073  1.362 0.166  95.67  22.17  7.86 0.66  6.74 0.50 
S104 J151928.18+333628.1       LoTSS-DR2   120-168 1 229.86771 0.40 33.60785 0.30  0.727 0.076  1.055 0.172  60.35  14.95  8.56 1.03  6.10 0.55 
S105 J152205.41+393441.2       LoTSS-DR2   120-168 1 230.52276 0.06 39.57795 0.04  5.833 0.075 13.599 0.240 104.07   1.12 10.82 0.15  7.76 0.09   F54;FCat
S106 J152346.99+541720.7       LoTSS-DR2   120-168 1 230.94589 0.87 54.28900 0.59  0.453 0.081  1.117 0.270  96.65  32.39 10.73 2.07  8.28 1.38 
S107 J153656.44+312248.1       LoTSS-DR2   120-168 1 234.23539 0.51 31.38047 0.96  0.738 0.123  1.878 0.422  12.61  19.22 12.10 2.31  7.58 1.11 
S108 J154150.86+310037.2       LoTSS-DR2   120-168 1 235.46189 0.54 31.01024 0.79  0.954 0.105  4.985 0.648  14.38  18.23 16.18 1.89 11.63 1.22 
S109 J155711.97+390928.9       LoTSS-DR2   120-168 1 239.30050 0.75 39.15791 0.47  0.633 0.127  0.839 0.269  98.17  35.53  7.90 1.78  6.05 1.08 
S110 J160844.10+340754.9       LoTSS-DR2   120-168 2 242.18425 0.35 34.13190 0.18  0.869 0.077  0.959 0.147  74.84  10.15  7.79 0.85  5.10 0.37 
S111 J162021.15+301020.5        VLASS1QL 2000-4000 1 245.08808 0.15 30.17235 0.08  1.291 0.114  1.477 0.220  99.33  11.54  3.47 0.36  2.39 0.18   F56;FCat
S111 J162021.15+301020.5       LoTSS-DR2   120-168 1 245.08811 0.22 30.17237 0.18  1.893 0.103  3.649 0.284  64.78  11.74  9.23 0.54  7.52 0.38   F56;FCat
S112 J162824.49+452811.0       LoTSS-DR2   120-168 1 247.10182 0.75 45.46986 0.34  1.078 0.202  1.192 0.383  84.48  21.62  7.78 1.78  5.12 0.79   F57;FCat
S113 J163501.46+305412.1        VLASS1QL 2000-4000 2 248.75595 0.08 30.90341 0.08  1.887 0.117  2.427 0.243 131.83  10.43  3.38 0.24  2.58 0.14   F58;FCat
S113 J163501.46+305412.1       LoTSS-DR2   120-168 2 248.75614 0.08 30.90330 0.05  5.276 0.090 10.838 0.465 161.25   3.30  9.23 0.18  7.10 0.12 F58;FCat;M
S114 J163739.22+301012.7        VLASS1QL 2000-4000 2 249.41329 0.15 30.17027 0.16  1.016 0.121  1.378 0.258  33.23  55.04  3.18 0.39  2.90 0.33   F59;FCat
S114 J163739.22+301012.7       LoTSS-DR2   120-168 2 249.41338 0.04 30.17027 0.04  6.609 0.093  7.402 0.174  97.50  18.91  6.45 0.09  6.25 0.09   F59;FCat
S115 J164907.64+642422.3       LoTSS-DR2   120-168 1 252.28095 1.28 64.40616 0.67  0.238 0.067  0.390 0.166  92.46  35.53  9.27 3.03  6.35 1.55 
S116 J170902.07+641728.1       LoTSS-DR2   120-168 1 257.25896 0.17 64.29114 0.19  1.824 0.108  2.484 0.232 150.80  20.24  7.54 0.48  6.50 0.36        F60
S117 J171004.93+362605.2       LoTSS-DR2   120-168 2 257.52050 0.66 36.43448 0.64  0.548 0.105  0.742 0.228 132.69  22.57  8.59 1.96  5.68 0.91 


==> full_table3_FIRST_subsample.txt <==
   F1 J031743.12+001936.8 1  49.42972 0.15  0.32687 0.17  1.626 0.101  1.833 0.227  1.833 172.47  18.78  6.65 0.40 5.86 0.35      FCat
   F2 J073106.87+392644.7 1 112.77892 0.58 39.44571 0.39  0.709 0.129  0.770 0.264  0.770  78.85  18.96  6.93 1.44 4.57 0.92        S1
   F3 J074251.09+333403.8 1 115.71285 0.05 33.56774 0.05  4.220 0.213  3.174 0.202  3.174   0.00   0.00  4.70 0.13 4.67 0.13   S4;FCat
   F4 J074659.82+440728.8 1 116.74945 0.32 44.12509 0.30  0.963 0.134  0.631 0.170  0.631  52.26  21.28  5.09 0.83 3.75 0.61 
   F5 J074948.33+264734.2 1 117.45145 0.05 26.79285 0.05  4.572 0.129  4.523 0.192  4.523  71.56  31.41  5.45 0.12 5.29 0.12   S5;FCat
   F6 J081718.57+520147.7 2 124.32655 0.33 52.02985 0.47  0.867 0.143  1.107 0.293  1.107  28.44   7.69  8.62 1.34 4.32 0.59 
   F7 J082433.33+380013.2 1 126.13910 0.26 38.00385 0.32  1.014 0.143  2.156 0.411  2.156 174.62  19.96  8.60 0.81 7.21 0.63  S13;FCat
   F8 J083803.67+540642.2 1 129.51551 0.23 54.11151 0.30  1.183 0.139  1.048 0.201  1.048 145.82   4.59  7.74 0.83 3.34 0.36       S15
   F9 J083916.92+174327.5 2 129.82017 0.37 17.72455 0.32  0.887 0.151  0.893 0.246  0.893 109.22  32.62  5.95 0.93 4.94 0.74 
  F10 J084948.56+150636.7 2 132.45251 0.32 15.11012 0.42  0.863 0.135  0.637 0.190  0.637 151.34  13.79  5.97 1.08 3.60 0.64 
  F11 J090032.80+255650.8 2 135.13703 0.38 25.94752 0.65  0.772 0.143  1.399 0.431  1.399 157.91   8.53 10.34 2.05 5.11 0.74 
  F12 J091228.66+254707.2 2 138.11946 0.14 25.78528 0.17  1.665 0.144  1.142 0.163  1.142 159.69   9.41  5.30 0.42 3.77 0.30  S21;FCat
  F13 J091449.06+085321.1 1 138.70423 0.25  8.88979 0.25  1.167 0.152  1.347 0.272  1.347 137.04  22.68  6.42 0.72 5.24 0.55      FCat
  F14 J091858.97+053844.3 1 139.74569 0.33  5.64577 0.32  0.925 0.154  0.647 0.192  0.647  90.00   0.00  4.56 0.81 4.48 0.76 
  F15 J092355.85+282637.5 2 140.98251 0.18 28.44378 0.23  1.340 0.138  0.854 0.158  0.854  23.68  10.39  5.30 0.57 3.51 0.38  S22;FCat
  F16 J092700.53+084329.5 1 141.75234 0.37  8.72483 0.29  0.918 0.135  1.056 0.254  1.056 111.96  15.64  6.87 0.94 4.89 0.65 
  F17 J092740.77+262701.1 2 141.91991 0.37 26.45023 0.52  0.783 0.139  0.308 0.159  0.308  12.80  32.00  4.11 1.52 2.79 0.87 
  F18 J094529.37+093610.4 1 146.37234 0.51  9.60304 0.28  0.827 0.158  0.504 0.198  0.504  84.33  14.16  5.61 1.34 3.17 0.78 
  F19 J101039.99+210643.8 2 152.66643 0.26 21.11149 0.41  0.949 0.157  1.202 0.299  1.202 160.61   8.89  8.02 1.10 4.61 0.58 
  F20 J102703.90+485023.9 1 156.76629 0.28 48.84056 0.41  0.903 0.149  1.856 0.417  1.856   1.78  10.56  9.39 0.99 6.38 0.70       S30
F21.1 J103618.78+051958.2 1 159.07621 0.69  5.33274 0.49  0.675 0.145  0.288 0.184  1.144  65.00  41.07  4.27 2.09 2.91 1.01 
F21.2 J103618.78+051958.2 1 159.07754 0.66  5.33274 0.67  0.771 0.145  0.857 0.560  1.144 133.05  59.75  6.71 3.51 4.83 1.66 
  F22 J103856.00+224820.6 1 159.73356 0.19 22.80551 0.26  1.282 0.133  2.805 0.390  2.805 156.51   5.36 10.09 0.69 6.32 0.40      FCat
  F23 J104504.24+114508.8 1 161.26774 0.28 11.75236 0.29  1.047 0.132  1.005 0.215  1.005  40.76  11.12  6.57 0.81 4.26 0.52      FCat
  F24 J105030.48+232931.4 2 162.62712 0.44 23.49163 0.38  0.784 0.141  0.543 0.198  0.543  80.70  52.48  4.89 1.08 4.14 0.93 
  F25 J110258.74+463811.5 1 165.74495 0.33 46.63661 0.33  0.926 0.135  0.737 0.195  0.737  44.15  15.22  5.90 0.92 3.94 0.61       S37
F26.1 J110807.48+270602.8 2 167.02851 0.60 27.09844 0.67  0.732 0.142  0.854 0.474  4.173  29.44  49.04  6.84 2.61 4.98 1.76 
F26.2 J110807.48+270602.8 2 167.03108 0.82 27.09843 0.64  0.750 0.142  0.818 0.612  4.173  99.93 152.63  5.92 3.31 5.37 2.47 
F26.3 J110807.48+270602.8 2 167.03151 0.54 27.10143 0.84  0.848 0.142  1.583 0.785  4.173  31.51  18.07 10.04 4.27 5.42 1.04 
F26.4 J110807.48+270602.8 2 167.03207 1.14 27.10016 2.24  0.712 0.142  0.918 1.003  4.173  20.84  69.37  7.32 6.88 5.14 2.67 
  F27 J112242.74+414355.5 1 170.67846 0.18 41.73215 0.20  1.395 0.148  2.200 0.317  2.200   0.00   0.00  7.04 0.50 6.54 0.44  S47;FCat
  F28 J112255.74+523825.3 1 170.73238 0.09 52.64031 0.10  2.442 0.132  2.553 0.205  2.553   6.37  14.50  5.85 0.24 5.21 0.22  S48;FCat
  F29 J112637.74+513423.0 1 171.65768 0.49 51.57271 0.40  0.746 0.134  0.861 0.275  0.861  99.61  35.40  6.43 1.25 5.23 0.94       S50
  F30 J114008.72+030711.4 1 175.03569 0.21  3.12082 0.27  1.143 0.185  1.006 0.261  1.006 172.05  16.12  6.27 0.65 4.85 0.51 
  F31 J114449.45+442300.5 1 176.20589 0.45 44.38372 0.39  0.785 0.134  0.477 0.176  0.477  56.75  24.03  5.09 1.19 3.48 0.79       S54
  F32 J115341.78+461242.3 1 178.42384 0.56 46.21167 0.34  0.774 0.136  0.423 0.194  0.423  87.55  26.39  4.84 1.56 3.29 0.91       S57
F33.1 J115648.78+064752.7 2 179.20424 0.42  6.79809 0.50  0.773 0.147  0.655 0.260  1.989 150.66  55.62  5.44 1.43 4.55 1.04 
F33.2 J115648.78+064752.7 2 179.20495 1.25  6.79975 1.22  0.585 0.147  1.334 0.990  1.989  51.66  28.51 11.32 7.02 5.87 1.89 
  F34 J121236.74+071708.4 2 183.15310 0.26  7.28543 0.23  1.128 0.150  1.144 0.232  1.144  90.00   0.00  5.75 0.64 5.14 0.55      FCat
F35.1 J121424.18+214844.5 2 183.60026 0.51 21.81203 1.00  0.772 0.148  1.522 0.876  2.327  17.01  15.90 11.19 5.01 5.14 1.57 
F35.2 J121424.18+214844.5 2 183.60093 0.46 21.80946 0.90  0.687 0.148  0.806 0.470  2.327  14.44  22.12  7.59 3.65 4.50 1.13 
  F36 J121629.13+601823.5 1 184.12107 0.17 60.30647 0.17  1.506 0.155  1.036 0.170  1.036  90.00   0.00  4.54 0.41 4.42 0.40  S60;FCat
  F37 J122412.51+160012.1 2 186.05204 0.02 16.00347 0.02 11.262 0.186 16.751 0.322 16.751 112.36   0.91  7.67 0.05 5.65 0.04  S63;FCat
  F38 J124035.82-002919.5 1 190.14884 0.29 -0.48888 0.20  1.173 0.149  1.275 0.282  1.275  73.88   8.65  7.59 0.74 4.95 0.47      FCat
  F39 J130716.99+450645.3 1 196.82000 0.44 45.11204 0.47  0.770 0.139  1.239 0.351  1.239 141.17  12.43  8.75 1.39 5.36 0.80 
  F40 J131533.29+122200.5 1 198.88840 0.29 12.36688 0.27  1.039 0.148  0.493 0.139  0.493 126.18  28.82  4.18 0.71 3.30 0.57 
  F41 J131926.53+105611.0 1 199.86083 0.39 10.93675 0.46  0.811 0.151  1.223 0.340  1.223 143.52  10.12  8.75 1.34 5.02 0.70 
  F42 J131957.07+523533.8 2 199.98767 0.08 52.59266 0.08  3.053 0.136  2.717 0.182  2.717  51.51  15.98  5.33 0.19 4.87 0.17  S77;FCat
F43.1 J132041.00+283820.7 2 200.16925 0.85 28.63855 0.47  0.789 0.154  0.460 0.305  1.469  93.76  74.93  4.50 2.30 3.77 1.42       S78
F43.2 J132041.00+283820.7 2 200.17106 0.27 28.63913 0.30  1.051 0.154  1.010 0.240  1.469 147.31  22.94  5.95 0.82 4.71 0.60       S78
  F44 J132428.24+044629.6 1 201.11764 0.10  4.77487 0.11  2.306 0.141  2.333 0.207  2.333   7.37  34.28  5.58 0.25 5.29 0.24  S80;FCat
  F45 J132834.37-030744.8 1 202.14313 0.02 -3.12917 0.03  9.012 0.148  8.819 0.226  8.819   0.56   2.41  6.32 0.06 5.35 0.05  S82;FCat
F46.1 J134245.70+243524.1 2 205.69038 0.43 24.59033 0.39  0.816 0.141  0.512 0.186  1.211  49.97  22.31  5.23 1.23 3.50 0.76 
F46.2 J134245.70+243524.1 2 205.69193 0.74 24.59069 0.55  0.668 0.141  0.698 0.315  1.211 116.99  20.84  7.18 2.15 4.24 1.12 
F47.1 J134738.24+474301.9 1 206.90713 0.91 47.71780 0.75  0.834 0.136  1.700 0.719  3.398  27.56  40.69  8.86 2.53 6.71 1.79       S88
F47.2 J134738.24+474301.9 1 206.90886 1.09 47.71719 0.65  0.746 0.136  1.698 0.785  3.398  39.83 131.60  8.59 2.61 7.73 2.29       S88
  F48 J140040.57-015518.3 1 210.16878 0.11 -1.92155 0.14  2.034 0.152  2.390 0.283  2.390 165.36   9.57  7.02 0.34 5.78 0.26      FCat
  F49 J140231.07+254108.5 2 210.62935 0.21 25.68575 0.19  1.325 0.138  1.742 0.263  1.742  61.56  14.62  6.89 0.54 5.57 0.43      FCat
  F50 J143310.55+525830.5 1 218.29392 0.29 52.97535 0.25  1.055 0.132  1.301 0.258  1.301 116.29  18.62  6.74 0.73 5.33 0.58       S94
  F51 J144108.70+351958.8 1 220.28607 0.39 35.33300 0.40  0.817 0.138  0.960 0.269  0.960  44.33  21.30  6.80 1.09 5.04 0.79       S99
  F52 J144516.71+155016.5 2 221.31947 0.44 15.83756 0.52  0.713 0.110  0.837 0.279  0.837   8.85  44.23  6.40 1.34 5.35 1.11 
F53.1 J145841.79+274316.1 2 224.67477 2.57 27.72103 0.62  0.646 0.132  0.560 0.644  1.168  80.37  32.96  6.65 7.23 3.80 1.19 
F53.2 J145841.79+274316.1 2 224.67599 0.61 27.72067 0.56  0.730 0.132  0.607 0.318  1.168 137.57  29.60  6.29 2.53 3.85 1.09 
  F54 J152205.41+393441.2 1 230.52298 0.15 39.57792 0.12  1.886 0.139  2.532 0.258  2.532 112.96   7.02  7.21 0.36 5.43 0.27 S105;FCat
  F55 J161927.81+395832.3 1 244.86756 0.45 39.97859 0.56  0.758 0.130  0.863 0.333  0.863 142.89  26.24  6.95 1.94 4.78 0.97 
  F56 J162021.15+301020.5 1 245.08810 0.16 30.17245 0.17  1.562 0.144  1.428 0.201  1.428  39.85  17.84  5.62 0.42 4.75 0.35 S111;FCat
  F57 J162824.49+452811.0 1 247.10215 0.27 45.46982 0.27  1.043 0.138  0.678 0.169  0.678   0.00   0.00  4.39 0.64 4.32 0.66 S112;FCat
  F58 J163501.46+305412.1 2 248.75612 0.09 30.90345 0.09  2.626 0.116  2.680 0.190  2.680  53.80  29.51  5.60 0.22 5.31 0.21 S113;FCat
  F59 J163739.22+301012.7 2 249.41340 0.13 30.17012 0.15  1.818 0.138  1.767 0.203  1.767  12.18  12.38  5.88 0.36 4.82 0.29 S114;FCat
  F60 J170902.07+641728.1 1 257.25849 0.25 64.29128 0.33  0.994 0.101  0.429 0.137  0.429   0.00   0.00  4.06 0.80 3.10 0.71      S116
F61.1 J210226.54+000702.3 1 315.61066 1.21  0.11689 1.72  0.718 0.131  0.988 0.749  1.993 137.91  17.18 10.31 5.85 4.62 1.08 
F61.2 J210226.54+000702.3 1 315.61140 0.82  0.11784 1.79  0.649 0.131  0.517 0.568  1.993  25.11  79.08  6.07 4.74 4.53 2.08 
F61.3 J210226.54+000702.3 1 315.61250 1.11  0.11693 1.07  0.605 0.131  0.488 0.440  1.993 116.99  50.40  6.50 3.53 4.29 2.08 
  F62 J230649.78+005023.3 1 346.70745 0.49  0.83904 0.44  0.756 0.114  0.515 0.213  0.515 129.63  17.81  6.19 1.44 3.80 0.81 
  F63 J234143.38-005518.7 1 355.43077 0.06 -0.92183 0.07  3.499 0.136  3.779 0.238  3.779   7.74   8.65  6.49 0.17 5.75 0.15      FCat


==> full_table4_physical_properties.txt <==
  S1 0.0485 6.00 -0.70 40.91 42.44 21.60  0.71
  S2 0.0733 6.20 -1.00 40.77 42.31 21.77  1.00
  S3 0.0611 6.10 -1.30 40.21 41.83 22.03  1.74
  S4 0.1255 6.00 -0.50 41.10 42.60 22.80  1.74
  S5 0.1316 6.00 -0.40 41.31 42.78 23.29  2.05
  S6 0.0701 5.80 -0.90 40.36 41.96 21.85  1.43
  S7 0.0463 5.90 -1.30 40.16 41.79 22.24  1.99
  S8 0.0885 6.10 -1.10 40.52 42.10 22.09  1.54
  S9 0.0990 6.14 -0.58 41.18 42.67 21.84  0.71
 S10 0.2848 6.05  0.19 41.97 43.35 22.61  0.80
 S11 0.1100 5.90 -0.40 41.13 42.63 22.05  0.97
 S12 0.1363 6.00 -0.10 41.56 43.00 22.85  1.40
 S13 0.1031 6.10 -0.40 41.38 42.84 22.90  1.60
 S14 0.0434 5.90 -0.50 41.03 42.54 21.24  0.24
 S15 0.0295 6.10 -1.90 39.63 41.33 21.31  1.52
 S16 0.1363 6.20  0.10 41.97 43.35 22.66  0.85
 S17 0.1348 6.30 -0.50 41.42 42.88 22.18  0.85
 S18 0.1791 6.00 -0.20 41.56 43.00 22.31  0.85
 S19 0.1819 5.50 -0.20 40.95 42.47 22.28  1.35
 S20 0.1153 6.01 -0.82 40.75 42.30 21.85  1.10
 S21 0.1429 6.28 -0.44 41.50 42.95 23.10  1.70
 S22 0.0819 5.63 -0.29 40.93 42.45 22.42  1.51
 S23 0.0525 6.26 -0.87 40.98 42.50 22.05  1.09
 S24 0.0430 6.29 -0.88 41.00 42.51 21.23  0.26
 S25 0.0491 5.90 -1.50 39.88 41.55 21.61  1.61
 S26 0.0660 6.00 -1.00 40.55 42.12 21.15  0.57
 S27 0.0676 6.20 -0.50 41.36 42.82 21.28 -0.00
 S28 0.2020 6.20 -0.20 41.64 43.07 22.24  0.72
 S29 0.0939 5.80  0.00 41.52 42.96 22.23  0.81
 S30 0.1474 6.00 -0.90 40.74 42.29 22.80  2.06
 S31 0.0057 5.70 -2.40 38.50 40.35 21.07  2.26
 S32 0.0697 6.00 -1.20 40.27 41.88 22.28  1.94
 S33 0.0629 6.00 -1.50 39.97 41.62 21.81  1.73
 S34 0.1118 6.29 -0.34 41.64 43.07 22.67  1.14
 S35 0.0733 5.90 -0.90 40.57 42.14 21.62  1.02
 S36 0.1185 5.78  0.27 41.74 43.15 22.31  0.70
 S37 0.1490 6.00  0.20 41.86 43.26 23.11  1.40
 S38 0.2186 6.02 -0.10 41.61 43.04 22.37  0.88
 S39 0.1105 6.30 -1.20 40.67 42.23 22.12  1.44
 S40 0.0707 6.00 -1.20 40.37 41.97 21.80  1.37
 S41 0.0792 6.20 -0.70 41.15 42.64 21.87  0.77
 S42 0.0804 5.81 -0.47 40.92 42.44 22.20  1.29
 S43 0.1197 5.95 -0.55 40.99 42.50 22.36  1.40
 S44 0.2021 5.80 -0.40 41.08 42.58 22.62  1.58
 S45 0.1386 6.30 -0.77 41.14 42.63 22.12  1.03
 S46 0.0891 5.90 -1.20 40.12 41.75 21.98  1.77
 S47 0.0447 6.10 -1.20 40.42 42.01 22.18  1.71
 S48 0.0339 6.20 -1.50 40.16 41.79 21.45  1.20
 S49 0.0333 6.30 -1.50 40.28 41.89 20.95  0.60
 S50 0.0264 5.90 -1.40 39.99 41.64 20.71  0.62
 S51 0.0878 5.60 -0.50 40.58 42.15 22.04  1.44
 S52 0.3293 6.10  0.20 41.99 43.37 22.62  0.80
 S53 0.0271 5.60 -1.00 40.13 41.76 20.81  0.59
 S54 0.1659 6.30 -0.30 41.62 43.05 22.58  1.08
 S55 0.0647 5.97 -1.27 40.19 41.81 21.37  1.10
 S56 0.0509 6.10 -0.80 40.83 42.37 21.29  0.47
 S57 0.0244 6.10 -0.50 41.17 42.66 21.26  0.14
 S58 0.1617 5.98  0.07 41.74 43.15 22.22  0.61
 S59 0.0551 6.20 -1.70 39.87 41.54 21.87  1.87
 S60 0.0602 6.10 -1.30 40.29 41.90 21.87  1.51
 S61 0.1923 6.20 -0.50 41.34 42.81 22.38  1.12
 S62 0.0145 5.60 -0.90 40.10 41.74 20.57  0.38
 S63 0.0962 6.24 -0.73 41.12 42.62 23.57  2.50
 S64 0.0577 5.44 -0.80 40.12 41.75 21.52  1.31
 S65 0.0779 5.60 -0.60 40.53 42.11 21.40  0.84
 S66 0.1334 6.10 -0.30 41.42 42.88 21.94  0.61
 S67 0.1574 6.27 -0.12 41.86 43.26 22.28  0.57
 S68 0.1047 6.20 -1.10 40.68 42.24 21.78  1.09
 S69 0.0935 5.70 -0.10 41.16 42.65 22.02  0.91
 S70 0.1461 5.80 -0.37 41.03 42.54 22.43  1.43
 S71 0.0274 5.90 -1.06 40.35 41.95 21.49  1.08
 S72 0.0542 6.20 -0.80 40.96 42.48 21.61  0.68
 S73 0.1930 5.90 -0.50 41.02 42.53 22.55  1.56
 S74 0.1003 6.21 -0.73 41.08 42.58 21.55  0.52
 S75 0.1311 6.20 -0.50 41.30 42.77 21.84  0.61
 S76 0.0674 6.30 -0.80 41.04 42.55 22.30  1.29
 S77 0.0919 6.29 -0.16 41.84 43.24 22.59  0.89
 S78 0.1357 6.21 -0.37 41.50 42.95 22.87  1.47
 S79 0.0741 5.60 -0.20 40.99 42.50 21.62  0.66
 S80 0.0214 5.80 -1.40 39.75 41.43 21.41  1.52
 S81 0.1146 6.00 -0.50 41.05 42.56 22.00  0.99
 S82 0.0852 6.00 -0.60 41.00 42.51 23.11  2.14
 S83 0.2118 6.11 -0.13 41.66 43.08 22.93  1.39
 S84 0.1179 6.00 -0.20 41.38 42.84 22.10  0.80
 S85 0.2003 6.22 -0.06 41.88 43.27 22.23  0.50
 S86 0.0912 6.10 -0.40 41.39 42.85 21.84  0.53
 S87 0.0241 6.30 -1.50 40.28 41.89 21.41  1.06
 S88 0.0641 5.60 -0.20 41.06 42.57 22.15  1.13
 S89 0.0767 5.39 -0.35 40.58 42.15 21.86  1.26
 S90 0.1667 6.10 -0.60 41.07 42.57 22.52  1.49
 S91 0.1052 6.00 -1.00 40.61 42.18 22.11  1.48
 S92 0.0922 6.20 -1.20 40.64 42.20 22.02  1.36
 S93 0.1413 6.20 -0.32 41.55 42.99 22.23  0.78
 S94 0.0474 6.00 -1.20 40.33 41.93 21.67  1.28
 S95 0.1200 6.23 -0.77 41.07 42.57 22.46  1.43
 S96 0.2204 5.90  0.00 41.56 43.00 22.26  0.80
 S97 0.1950 6.28 -0.18 41.80 43.20 22.92  1.26
 S98 0.0933 6.10 -0.40 41.36 42.82 21.98  0.70
 S99 0.0792 5.80 -0.50 40.78 42.32 22.07  1.29
S100 0.0702 5.63 -0.29 40.93 42.45 21.70  0.79
S101 0.0680 6.10 -1.10 40.50 42.08 21.98  1.45
S102 0.0882 5.90 -0.20 41.35 42.82 22.30  1.03
S103 0.0748 6.20 -0.40 41.46 42.91 21.81  0.44
S104 0.0816 6.10 -0.40 41.27 42.75 21.78  0.57
S105 0.0766 5.80 -0.30 41.09 42.59 22.83  1.78
S106 0.1594 5.60 -0.10 41.07 42.57 22.41  1.38
S107 0.0562 6.10 -1.10 40.54 42.12 21.69  1.12
S108 0.0686 6.20 -0.60 41.16 42.65 22.29  1.19
S109 0.0982 5.40 -0.20 40.69 42.25 21.84  1.14
S110 0.1187 6.29 -0.39 41.57 43.01 22.07  0.61
S111 0.0964 6.20 -0.40 41.51 42.95 22.46  1.05
S112 0.2279 6.20 -0.20 41.74 43.15 22.77  1.16
S113 0.0543 6.27 -0.37 41.57 43.01 22.42  0.96
S114 0.1561 6.21 -0.07 41.85 43.25 23.21  1.51
S115 0.1835 6.30 -0.40 41.58 43.01 22.08  0.61
S116 0.0894 6.00 -0.50 41.14 42.63 22.23  1.14
S117 0.1879 6.12 -0.14 41.67 43.09 22.38  0.83
  F1 0.0687 6.00 -0.90 40.73 42.28 22.31  1.57
  F2 0.0485 6.00 -0.70 40.91 42.44 21.62  0.73
  F3 0.1255 6.00 -0.50 41.10 42.60 23.09  2.03
  F4 0.0758 6.30 -0.70 41.19 42.68 21.93  0.80
  F5 0.1316 6.00 -0.40 41.31 42.78 23.29  2.05
  F6 0.0386 6.30 -0.95 40.93 42.45 21.58  0.67
  F7 0.1031 6.10 -0.40 41.38 42.84 22.74  1.44
  F8 0.0295 6.10 -1.90 39.63 41.33 21.31  1.53
  F9 0.1051 6.23 -1.21 40.56 42.13 22.38  1.79
 F10 0.0707 5.75 -0.49 40.83 42.37 21.87  1.05
 F11 0.0507 5.12 -0.41 40.20 41.82 21.92  1.64
 F12 0.1429 6.28 -0.44 41.50 42.95 22.76  1.36
 F13 0.1402 6.30 -0.40 41.51 42.95 22.82  1.41
 F14 0.1906 6.20 -0.10 41.81 43.21 22.78  1.11
 F15 0.0819 5.63 -0.29 40.93 42.45 22.13  1.22
 F16 0.1124 6.30 -0.60 41.32 42.79 22.51  1.27
 F17 0.0485 6.14 -0.95 40.74 42.29 21.22  0.48
 F18 0.0133 6.20 -1.50 40.27 41.88 20.30 -0.04
 F19 0.0659 6.21 -0.80 41.01 42.52 22.09  1.11
 F20 0.1474 6.00 -0.90 40.74 42.29 23.00  2.26
 F21 0.1845 6.30 -0.60 41.26 42.74 23.00  1.81
 F22 0.0554 6.23 -0.98 40.83 42.37 22.30  1.48
 F23 0.0548 6.20 -0.80 41.05 42.56 21.84  0.83
 F24 0.0603 6.24 -0.72 41.14 42.63 21.66  0.57
 F25 0.1490 6.00  0.20 41.86 43.26 22.61  0.90
 F26 0.0442 5.91 -0.81 40.65 42.21 22.27  1.60
 F27 0.0447 6.10 -1.20 40.42 42.01 22.00  1.53
 F28 0.0339 6.20 -1.50 40.16 41.79 21.82  1.58
 F29 0.0264 5.90 -1.40 39.99 41.64 21.13  1.03
 F30 0.0811 5.70 -0.00 41.29 42.76 22.20  0.97
 F31 0.1659 6.30 -0.30 41.62 43.05 22.52  1.02
 F32 0.0244 6.10 -0.50 41.17 42.66 20.75 -0.36
 F33 0.1520 6.20 -0.22 41.66 43.08 23.06  1.52
 F34 0.1532 6.19 -0.41 41.43 42.88 22.83  1.49
 F35 0.1218 6.03 -0.60 41.04 42.55 22.93  1.92
 F36 0.0602 6.10 -1.30 40.29 41.90 21.94  1.59
 F37 0.0962 6.24 -0.73 41.12 42.62 23.57  2.50
 F38 0.0809 6.10 -0.20 41.49 42.94 22.30  0.90
 F39 0.0840 6.30 -1.00 40.79 42.33 22.32  1.53
 F40 0.1464 6.10 -0.10 41.76 43.17 22.42  0.80
 F41 0.0643 5.90 -0.40 41.14 42.63 22.07  0.98
 F42 0.0919 6.29 -0.16 41.84 43.24 22.74  1.04
 F43 0.1357 6.21 -0.37 41.50 42.95 22.83  1.42
 F44 0.0214 5.80 -1.40 39.75 41.43 21.38  1.49
 F45 0.0852 6.00 -0.60 41.00 42.51 23.18  2.21
 F46 0.0267 6.17 -1.65 39.98 41.63 21.29  1.20
 F47 0.0641 5.60 -0.20 41.06 42.57 22.51  1.49
 F48 0.0250 6.30 -1.40 40.37 41.97 21.53  1.10
 F49 0.0579 5.34 -0.24 40.65 42.21 22.13  1.46
 F50 0.0474 6.00 -1.20 40.33 41.93 21.83  1.44
 F51 0.0792 5.80 -0.50 40.78 42.32 22.15  1.37
 F52 0.0334 5.96 -0.93 40.56 42.13 21.33  0.74
 F53 0.0820 5.72 -0.27 41.05 42.56 22.27  1.26
 F54 0.0766 5.80 -0.30 41.09 42.59 22.54  1.50
 F55 0.0324 6.30 -1.90 39.82 41.49 21.31  1.36
 F56 0.0964 6.20 -0.40 41.51 42.95 22.50  1.09
 F57 0.2279 6.20 -0.20 41.74 43.15 22.97  1.36
 F58 0.0543 6.27 -0.37 41.57 43.01 22.26  0.80
 F59 0.1561 6.21 -0.07 41.85 43.25 23.04  1.33
 F60 0.0894 6.00 -0.50 41.14 42.63 21.91  0.82
 F61 0.0516 6.10 -1.10 40.55 42.12 22.09  1.51
 F62 0.0607 6.20 -1.20 40.61 42.18 21.64  1.01
 F63 0.0813 6.10 -0.80 40.79 42.33 22.77  1.98


==> full_tableB1_probable_sources.txt <==
F64.1 J030417.78+002827.4 1 0.0445  46.07384  0.47450 0.555 1.364 2.852 0.104 113.4 10.67 7.96
F64.2 J030417.78+002827.4 1 0.0445  46.07425  0.47243 0.563 0.814 2.852 0.104 151.1  7.85 6.36
F64.3 J030417.78+002827.4 1 0.0445  46.07564  0.47141 0.576 0.674 2.852 0.104 148.1  9.09 4.45
F65.1 J073631.83+383058.4 1 0.0733 114.13377 38.51710 0.643 1.120 1.627 0.136  50.4 11.14 4.56
F65.2 J073631.83+383058.4 1 0.0733 114.13525 38.51852 0.663 0.508 1.627 0.136   9.9  4.80 4.65
  F66 J083211.57+502408.5 1 0.1719 128.04943 50.40178 0.733 0.624 0.624 0.145  40.4  5.51 4.50
F67.1 J084719.80+380043.6 1 0.1363 131.83227 38.01242 0.664 0.583 1.069 0.141  49.9  5.99 4.28
F67.2 J084719.80+380043.6 1 0.1363 131.83279 38.01180 0.683 0.486 1.069 0.141 160.8  6.01 3.45
F68.1 J085906.36+542150.2 1 0.1819 134.77735 54.36445 0.670 0.675 1.108 0.141  22.9  8.11 3.62
F68.2 J085906.36+542150.2 1 0.1819 134.77892 54.36366 0.706 0.433 1.108 0.141 130.8  4.92 3.63
  F69 J090731.06+445428.6 1 0.1160 136.88023 44.90757 0.719 1.432 1.432 0.136   7.4  9.20 6.31
  F70 J092027.85+304858.2 2 0.1012 140.11628 30.81706 0.686 1.146 1.146 0.140 159.4  8.90 5.47
  F71 J104213.88+334801.3 2 0.0828 160.55915 33.79978 0.699 0.334 0.334 0.143 164.9  4.39 3.17
  F72 J110243.20+385152.6 2 0.1185 165.67966 38.86478 0.759 1.144 1.144 0.152 152.6  8.94 4.91
F73.1 J120208.36+174124.9 2 0.0219 180.53530 17.68959 0.543 0.466 1.363 0.139 145.0  9.88 2.53
F73.2 J120208.36+174124.9 2 0.0219 180.53725 17.68989 0.727 0.452 1.363 0.139 161.5  4.86 3.73
F73.3 J120208.36+174124.9 2 0.0219 180.53847 17.68887 0.712 0.445 1.363 0.139 142.2  5.94 3.07
F74.1 J121511.09+450945.1 1 0.0551 183.79541 45.16246 0.690 1.062 2.196 0.136  84.2  8.37 5.36
F74.2 J121511.09+450945.1 1 0.0551 183.79875 45.16265 0.638 1.134 2.196 0.136  39.5 10.40 4.98
  F75 J121540.59+082240.6 2 0.1364 183.91920  8.37899 0.705 1.074 1.074 0.151 160.1 14.49 4.16
  F76 J124240.45+092851.8 2 0.0240 190.66861  9.48062 0.749 0.373 0.373 0.152 166.9  4.52 3.21
  F77 J125654.92+494054.4 1 0.1730 194.22773 49.68178 0.648 0.589 0.589 0.131 138.6  5.80 4.57
  F78 J135056.80+074234.4 2 0.0794 207.73760  7.70968 0.725 1.353 1.353 0.144 115.6  9.47 5.75
F79.1 J141507.93+193653.9 2 0.1100 213.78141 19.61441 0.740 1.594 2.382 0.144 168.2 12.76 4.92
F79.2 J141507.93+193653.9 2 0.1100 213.78288 19.61493 0.716 0.788 2.382 0.144 107.2  6.13 5.24
  F80 J143432.90+323946.8 2 0.1200 218.63742 32.66278 0.694 0.282 0.282 0.147  93.0  3.75 3.16
F81.1 J150648.86+341306.8 1 0.0882 226.70218 34.22107 0.733 0.572 2.455 0.143 100.0  5.41 4.21
F81.2 J150648.86+341306.8 1 0.0882 226.70448 34.21997 0.716 1.883 2.455 0.143 137.2  9.84 7.80
  F82 J152637.37+065941.7 2 0.0383 231.65621  6.99531 0.733 0.524 0.524 0.141  10.9  5.71 3.65
  F83 J153552.51+143103.8 2 0.0195 233.96910 14.51753 0.633 0.425 0.425 0.117  97.4  5.13 3.82
  F84 J153656.44+312248.1 1 0.0562 234.23481 31.38038 0.658 0.422 0.422 0.129 141.8  5.10 3.67
  F85 J161930.05+121729.5 2 0.1325 244.87509 12.29145 0.684 0.854 0.854 0.139 176.0  8.45 4.31
  F86 J163159.59+243740.3 1 0.0435 247.99813 24.62767 0.763 0.419 0.419 0.162  40.1  5.14 3.12


==> full_tableC1_upper_limits.txt <==
  U1 J074424.48+332034.7 1 0.0633 <0.573 <21.28  <0.67 6.30 -1.20 40.59 42.16
  U2 J075038.12+315737.1 1 0.0548 <0.417 <21.02  <0.77 6.00 -1.30 40.16 41.79
  U3 J075709.33+423616.4 1 0.0740 <0.462 <21.33  <0.78 6.20 -1.20 40.51 42.09
  U4 J080743.73+345454.4 1 0.1077 <0.529 <21.73  <0.99 6.10 -0.90 40.73 42.28
  U5 J080907.58+441641.4 1 0.0539 <0.921 <21.35  <0.73 5.80 -0.80 40.59 42.16
  U6 J081207.99+320453.1 1 0.0616 <0.647 <21.31  <0.85 6.00 -1.10 40.41 42.00
  U7 J081825.15+472950.4 1 0.0538 <0.692 <21.22  <1.24 6.00 -1.60 39.85 41.52
  U8 J081856.38+454908.2 1 0.2277 <0.530 <22.42  <1.32 6.00 -0.50 41.15 42.64
  U9 J082737.40+272917.2 1 0.1542 <0.700 <22.18  <1.13 5.50 -0.00 41.09 42.59
 U10 J083211.57+502408.5 1 0.1719 <0.332 <21.95  <0.90 5.80 -0.30 41.09 42.59
 U11 J084303.60+361011.2 1 0.0871 <0.368 <21.38  <1.28 5.90 -1.30 39.99 41.64
 U12 J084739.61+360444.4 1 0.0866 <0.419 <21.43  <0.68 6.10 -0.90 40.74 42.29
 U13 J085152.63+522833.0 1 0.0645 <0.318 <21.04  <0.28 5.80 -0.60 40.76 42.31
 U14 J085836.04+353634.3 1 0.1258 <0.335 <21.67  <0.30 6.00 -0.20 41.46 42.91
 U15 J090031.76+432709.0 1 0.0609 <0.289 <20.95  <0.74 6.10 -1.50 40.12 41.75
 U16 J090355.74+283900.7 2 0.1482 <0.863 <22.23  <0.96 5.82 -0.11 41.35 42.82
 U17 J090731.06+445428.6 1 0.1160 <0.303 <21.55  <0.75 5.80 -0.60 40.81 42.35
 U18 J091023.11+302729.2 2 0.0476 <0.768 <21.16  <0.50 5.32 -0.23 40.64 42.20
 U19 J091045.91+480339.3 1 0.1057 <0.310 <21.48  <0.38 6.20 -0.70 41.15 42.64
 U20 J091102.33+550023.0 1 0.0443 <0.336 <20.73  <0.61 5.90 -1.30 40.02 41.67
 U21 J091624.82+383433.5 1 0.2117 <0.351 <22.17  <0.74 5.70  0.20 41.53 42.97
 U22 J091738.08+333939.0 2 0.1728 <0.379 <22.01  <1.11 5.92 -0.58 40.92 42.44
 U23 J092027.85+304858.2 2 0.1012 <0.463 <21.61  <0.98 6.27 -1.20 40.61 42.18
 U24 J093308.88+534748.9 1 0.0573 <0.302 <20.92 <-0.11 5.90 -0.40 41.07 42.57
 U25 J093728.77+291021.0 2 0.1240 <0.552 <21.87  <1.04 6.22 -0.96 40.84 42.37
 U26 J093749.86+585522.7 1 0.1323 <0.335 <21.72  <0.52 6.30 -0.70 41.26 42.74
 U27 J093836.00+383613.4 1 0.1511 <0.437 <21.95  <1.35 5.70 -0.70 40.58 42.15
 U28 J094310.12+604559.1 1 0.0743 <0.336 <21.19  <0.21 6.10 -0.70 41.02 42.53
 U29 J095053.97+632145.7 1 0.0873 <0.298 <21.29  <1.03 6.30 -1.60 40.18 41.80
 U30 J095553.99+534846.1 1 0.3037 <0.301 <22.44  <0.80 6.00  0.10 41.78 43.19
 U31 J095807.52+303037.9 2 0.2086 <0.561 <22.36  <0.97 6.22 -0.40 41.48 42.93
 U32 J100510.52+543255.5 1 0.0499 <0.552 <21.05  <0.77 5.30 -0.60 40.21 41.83
 U33 J100617.52+365703.1 1 0.1090 <0.302 <21.49  <0.29 5.90 -0.20 41.27 42.75
 U34 J100719.99+352327.9 2 0.2048 <0.334 <22.12  <0.59 6.17 -0.20 41.65 43.08
 U35 J100807.09+334101.1 2 0.1789 <0.392 <22.06  <0.61 6.02 -0.13 41.56 43.00
 U36 J100910.12+295414.3 2 0.1472 <0.396 <21.89  <0.22 6.20 -0.10 41.81 43.21
 U37 J102212.61+383742.8 1 0.0559 <0.346 <20.95  <1.02 5.80 -1.50 39.80 41.48
 U38 J102303.60+293541.6 2 0.1204 <0.409 <21.72  <0.54 6.27 -0.66 41.24 42.72
 U39 J103928.74+562058.2 1 0.0746 <0.251 <21.07  <0.34 6.30 -1.10 40.72 42.27
 U40 J104213.88+334801.3 2 0.0828 <0.373 <21.34  <0.76 5.89 -0.89 40.54 42.12
 U41 J104706.24+375225.8 2 0.1018 <0.306 <21.44  <0.34 6.29 -0.76 41.15 42.64
 U42 J105131.92+504223.2 1 0.1321 <0.300 <21.67  <0.51 6.10 -0.50 41.21 42.69
 U43 J105424.29+454130.5 1 0.0637 <0.478 <21.21  <1.01 5.30 -0.70 40.11 41.74
 U44 J105425.08+293517.5 2 0.2212 <0.601 <22.44  <0.84 6.06 -0.02 41.73 43.14
 U45 J111001.81+342730.2 2 0.0799 <0.466 <21.40  <0.62 6.23 -1.01 40.78 42.32
 U46 J111139.94+405816.5 1 0.0775 <0.416 <21.32  <0.83 6.30 -1.30 40.45 42.04
 U47 J112103.69+342709.8 2 0.0346 <0.384 <20.57  <0.79 5.80 -1.59 39.62 41.32
 U48 J112309.17+433134.8 1 0.0792 <0.462 <21.39  <0.20 6.10 -0.40 41.26 42.74
 U49 J112713.22+462530.6 1 0.1060 <0.281 <21.44  <0.65 5.70 -0.50 40.79 42.33
 U50 J113545.56+644005.3 1 0.1132 <0.332 <21.57  <0.54 6.20 -0.80 41.07 42.57
 U51 J113638.38+424553.0 1 0.0711 <0.445 <21.28  <0.25 6.00 -0.60 41.07 42.57
 U52 J113657.68+411318.5 1 0.0717 <0.331 <21.16  <0.08 6.30 -0.80 41.12 42.62
 U53 J114330.96+643248.6 1 0.1235 <0.343 <21.66 <-0.16 6.30 -0.00 41.99 43.37
 U54 J114851.62+514528.7 1 0.0676 <0.255 <20.99  <0.40 6.10 -1.10 40.56 42.13
 U55 J115205.83+333512.0 2 0.1262 <0.413 <21.76  <0.45 6.22 -0.47 41.40 42.86
 U56 J115739.56+593414.3 1 0.1705 <0.297 <21.90  <0.29 6.10 -0.10 41.74 43.15
 U57 J120449.71+510044.0 1 0.0826 <0.411 <21.38  <0.73 6.20 -1.10 40.63 42.19
 U58 J121828.57+533137.0 1 0.0635 <0.385 <21.11  <0.76 6.20 -1.40 40.29 41.90
 U59 J121830.14+402914.1 2 0.0656 <0.302 <21.04  <0.33 5.79 -0.65 40.69 42.25
 U60 J122658.41+421835.3 1 0.1388 <1.205 <22.32  <1.62 6.10 -1.00 40.68 42.24
 U61 J122753.29+365412.2 2 0.1002 <0.316 <21.44  <0.61 5.96 -0.71 40.83 42.37
 U62 J122844.82+654234.6 1 0.0891 <0.268 <21.26  <0.84 6.20 -1.30 40.36 41.96
 U63 J124018.21+362932.5 2 0.1933 <0.365 <22.10  <0.69 6.13 -0.28 41.51 42.95
 U64 J124226.29+521028.2 1 0.2350 <0.273 <22.16  <0.35 6.30 -0.00 41.97 43.35
 U65 J124738.52+621243.1 1 0.1210 <0.354 <21.66  <0.35 5.90 -0.20 41.39 42.85
 U66 J125359.62+462750.1 1 0.0617 <0.555 <21.25  <0.90 6.10 -1.30 40.28 41.89
 U67 J125654.92+494054.4 1 0.1730 <0.255 <21.84  <0.56 6.20 -0.50 41.36 42.82
 U68 J130342.83+324824.5 2 0.0367 <0.322 <20.55  <0.41 6.10 -1.52 40.04 41.68
 U69 J130544.58+361208.0 2 0.1461 <0.331 <21.80  <0.66 5.74 -0.17 41.20 42.69
 U70 J131718.58+324035.6 2 0.0612 <0.420 <21.12  <0.27 6.27 -0.98 40.86 42.39
 U71 J131918.20+310720.7 2 0.1135 <0.428 <21.68  <1.20 5.65 -0.74 40.43 42.02
 U72 J132118.98+300423.8 2 0.0916 <0.766 <21.74  <0.23 6.28 -0.33 41.63 43.06
 U73 J132438.73+291012.1 2 0.0727 <0.408 <21.26 <-0.22 6.27 -0.35 41.59 43.02
 U74 J132516.69+241937.9 2 0.1451 <0.492 <21.97  <0.69 6.16 -0.44 41.36 42.82
 U75 J132908.83+295024.2 2 0.0478 <0.434 <20.91 <-0.12 6.20 -0.73 41.07 42.57
 U76 J133014.92+242153.9 2 0.0715 <0.522 <21.35  <0.67 5.75 -0.63 40.67 42.23
 U77 J133921.95+544527.7 1 0.1012 <0.278 <21.39  <0.65 5.30 -0.10 40.74 42.29
 U78 J134235.66+261534.0 2 0.0639 <0.446 <21.18 <-0.16 6.18 -0.40 41.43 42.88
 U79 J135724.00+654116.7 1 0.1421 <0.358 <21.81  <0.68 5.80 -0.20 41.19 42.68
 U80 J135724.53+652505.9 1 0.1063 <0.357 <21.54  <0.11 6.20 -0.30 41.54 42.98
 U81 J140314.64+494006.7 2 0.1605 <0.280 <21.82  <0.47 5.81 -0.03 41.44 42.89
 U82 J141849.66+464943.4 1 0.1379 <0.361 <21.79  <0.60 5.90 -0.30 41.25 42.73
 U83 J142119.12+631300.2 1 0.1344 <0.308 <21.69  <0.40 6.00 -0.30 41.37 42.83
 U84 J142543.21+344952.9 1 0.1786 <0.387 <22.05  <0.63 6.30 -0.40 41.53 42.97
 U85 J142732.21+343039.1 1 0.0686 <0.430 <21.23  <0.85 5.90 -1.10 40.32 41.93
 U86 J143010.84+572202.1 1 0.1113 <0.298 <21.51  <0.55 6.20 -0.80 40.98 42.50
 U87 J143114.31+452705.8 1 0.1248 <0.692 <21.98  <0.49 6.20 -0.20 41.60 43.03
 U88 J143552.31+341345.5 1 0.0450 <0.367 <20.79  <0.59 5.70 -1.10 40.10 41.74
 U89 J144249.70+611137.7 1 0.0479 <0.290 <20.74  <0.46 6.10 -1.40 40.20 41.82
 U90 J144855.61+571038.9 1 0.1052 <0.304 <21.46  <0.01 6.30 -0.40 41.56 43.00
 U91 J145116.58+302825.9 2 0.1626 <0.405 <21.99  <0.80 6.22 -0.60 41.25 42.73
 U92 J152325.78+395902.3 1 0.1035 <0.368 <21.53  <0.88 6.00 -0.90 40.63 42.19
 U93 J152628.69+281726.9 2 0.1170 <0.789 <21.98  <0.44 6.03 -0.07 41.65 43.08
 U94 J152740.72+550711.0 2 0.2055 <0.377 <22.17  <0.75 6.02 -0.16 41.53 42.97
 U95 J154623.62+475122.2 1 0.1033 <0.330 <21.48  <0.51 6.20 -0.80 41.00 42.51
 U96 J154639.95+442930.0 1 0.1308 <0.340 <21.71  <0.28 6.20 -0.30 41.53 42.97
 U97 J160656.04+371917.8 1 0.0411 <0.427 <20.77  <0.38 6.00 -1.20 40.33 41.93
 U98 J161806.96+502343.1 2 0.0556 <0.386 <21.00  <0.65 5.51 -0.72 40.28 41.89
 U99 J161809.38+361957.8 1 0.0340 <0.453 <20.63 <-0.29 5.90 -0.60 40.94 42.46
U100 J162636.40+350242.1 1 0.0340 <0.605 <20.75  <0.31 5.40 -0.50 40.39 41.99
U101 J163843.85+473051.7 1 0.1792 <0.605 <22.25  <0.77 6.20 -0.30 41.59 43.02
U102 J164027.63+471256.5 1 0.1097 <0.543 <21.75  <1.47 5.40 -0.60 40.21 41.83
U103 J170812.29+601512.6 1 0.1445 <0.595 <22.05  <0.60 6.20 -0.30 41.55 42.99
U104 J171928.54+334138.8 2 0.0891 <0.519 <21.55  <0.78 5.94 -0.74 40.76 42.31

